Fr\'echet Means of Periodic Orbits in Dynamical Systems: Geometry, Dynamics, and Diagnostics

In many dynamical systems applications, one seeks representative trajectories summarizing families of periodic orbits arising from parameter variation or uncertainty. While the Fr\'echet mean provides a natural notion of averaging in nonlinear metric spaces, its application to periodic trajectories is complicated by the interplay between geometric shape and temporal dynamics. Inspired by ideas from shape analysis, we develop a framework for computing Fr\'echet means of periodic orbits by representing trajectories as closed curves and introducing a metric structure on a quotient space that accounts for circular phase shifts. Within this framework, we establish the existence of empirical Fr\'echet means in the resulting infinite-dimensional quotient space. A central finding is that the resulting Fr\'echet mean depends strongly on the chosen parametrization: time parametrization preserves dynamical information, whereas arc length parametrization emphasizes geometric structure. To reconcile these viewpoints, we propose a decoupled approach that computes a geometric Fr\'echet mean using arc length parametrization and subsequently reconstructs representative dynamics through harmonic averaging of aligned speed profiles. We further introduce curvature- and medoid-based diagnostic measures that quantify the representativeness of the resulting mean and identify situations in which averaging produces geometric artifacts or fails to capture heterogeneous ensembles. Numerical experiments for the Van der Pol oscillator, the Rosenzweig-MacArthur predator-prey model, and the Morris-Lecar neuronal model demonstrate that the proposed methodology yields robust geometric summaries together with consistent averaged dynamics. The framework provides a principled approach for constructing representative periodic trajectories and assessing their validity in uncertainty quantification and dynamical systems.

==> figures_examples/diagnostics_summary.csv <==
Name,Value
N,35
frechet_variance,0.24852422313180328
frechet_medoid_variance,0.39255076012226586
d_mean_medoid_sq,0.14403738690488754
delta_F,0.14404611270610293
delta_med,0.002717002794420542
isolation_ratio_S,53.01654933955406


==> ml_heterogeneous/metrics_summary.csv <==
Name,Value
N,50
frechet_variance,58.279063376953054
frechet_medoid_variance,80.00809833699638
d_mean_medoid_sq,21.885220777740983
delta_F,21.885220777740983
delta_med,0.0021456591722846057
isolation_ratio,10199.76567594309
total_curvature_mean,26.176100819030022
total_curvature_sample_mean,23.405216456472882
bending_energy_mean,197.29044144906914
bending_energy_sample_mean,138.76622734269492


==> ml_homogeneous/metrics_summary.csv <==
Name,Value
N,50
frechet_variance,0.029799536136180502
frechet_medoid_variance,0.03223979542754807
d_mean_medoid_sq,0.0062835283146698276
delta_F,0.004909367728702379
delta_med,0.00015237197519685873
isolation_ratio,32.21962386691953
total_curvature_mean,23.88919857931841
total_curvature_sample_mean,24.014315391535888
bending_energy_mean,135.6979014078474
bending_energy_sample_mean,141.14686972236026


==> rm_all/metrics_summary.csv <==
Name,Value
N,27
frechet_variance,0.6788000459720401
frechet_medoid_variance,0.7199227594836891
d_mean_medoid_sq,0.04113832538018429
delta_F,0.04113832538018429
delta_med,0.0002879138350530075
isolation_ratio,142.88415620114387
total_curvature_mean,6.181698314556181
total_curvature_sample_mean,6.1857186287917365
bending_energy_mean,11.64180424375256
bending_energy_sample_mean,20.77832504157856


==> rm_alpha/metrics_summary.csv <==
Name,Value
N,12
frechet_variance,0.6785128387830383
frechet_medoid_variance,0.6869729990429759
d_mean_medoid_sq,0.008480352816099953
delta_F,0.008480352816099953
delta_med,0.2268091676409625
isolation_ratio,0.037389814989860985
total_curvature_mean,5.998444325541916
total_curvature_sample_mean,6.048281068839649
bending_energy_mean,11.36505638621787
bending_energy_sample_mean,16.45460587903531


==> rm_gamma/metrics_summary.csv <==
Name,Value
N,10
frechet_variance,0.4167343919008288
frechet_medoid_variance,0.5549526789997095
d_mean_medoid_sq,0.13821828709888068
delta_F,0.13821828709888068
delta_med,0.05419202512067066
isolation_ratio,2.550528178105667
total_curvature_mean,6.132815368727654
total_curvature_sample_mean,6.13960763210598
bending_energy_mean,17.306713534750827
bending_energy_sample_mean,15.76721624860476


==> vdp/metrics_summary.csv <==
Name,Value
N,50
frechet_variance,0.02404211812416392
frechet_medoid_variance,0.024202945393336717
d_mean_medoid_sq,0.00017659513987613174
delta_F,0.00017659513987613174
delta_med,2.5060569395810034e-06
isolation_ratio,70.46732940778963
total_curvature_mean,6.135691520962761
total_curvature_sample_mean,6.1374658602869205
bending_energy_mean,17.519397855838697
bending_energy_sample_mean,19.93326263027591

